Applications of a space-time FOSLS formulation for parabolic PDEs

In this work, we show that the space-time first-order system least-squares (FOSLS) formulation [F\"uhrer, Karkulik, Comput. Math. Appl. 92 (2021)] for the heat equation and its recent generalization [Gantner, Stevenson, ESAIM Math. Model. Numer. Anal. 55 (2021)] to arbitrary second-order parabolic PDEs can be used to efficiently solve parameter-dependent problems, optimal control problems, and problems on time-dependent spatial domains.

==> data/stcont_D1_order1.csv <==
ndof,err_l2,err_Y,err_0,err_T,err_U,err_p,err_z1,err_J
18,0.50303582066913,1.5620891696408785,0.7150014686951259,0.7150014686951259,20.342522934911674,0.015421360769920893,0.4082738380569685,0.13575063862251285
44,0.34211242743873493,1.2920946240797353,0.37456494040691085,0.29484444715575586,9.405139198057665,0.0431411275390762,0.519454150571357,0.06629510971984288
132,0.09821844559334723,0.6917168395555147,0.2032180765547084,0.03692200943390858,4.738014800323973,0.02323006311403673,0.5857488540787861,0.008895895980841407
452,0.027746266136002954,0.38778952992728594,0.07478614211177584,0.012321556308223338,1.626690034811297,0.007252377374560708,0.17957578582798675,0.0011989369504912541
1668,0.007314323702419916,0.20535147827701578,0.024171653822065625,0.00445525003989713,0.6230116927701238,0.002112965587741347,0.05316435914395331,0.00020803391889558402
6404,0.001839294682591298,0.10461525742522233,0.007212993039718769,0.0012807903257750755,0.2643544213189642,0.0006960022913242622,0.020656985643389796,4.517612922608997e-05
25092,0.00044994272710307577,0.052618455303698,0.0020245260606199292,0.00032943518369199867,0.12042744206359517,0.00028903346160625095,0.01022392809003164,1.0774903623604181e-05
99332,0.00010914529984334612,0.02636608369177924,0.0005433755047950396,8.180589905788117e-05,0.05727908684563862,0.00013795034907000307,0.0053481495063817455,2.647496270420744e-06
395268,2.660651609830712e-05,0.013195395419424388,0.00014148255620005304,2.0236396444409657e-05,0.02790629575177982,6.856709332305535e-05,0.0027725312864188747,6.565390510623881e-07
1576964,6.542280723727801e-06,0.00660066494215162,3.615799534417514e-05,5.022530104747667e-06,0.01376990662595494,3.433570710564841e-05,0.001416431484925146,1.6301424970457078e-07


==> data/stcont_D1_order2.csv <==
ndof,err_l2,err_Y,err_0,err_T,err_z1,err_J
42,0.273228612052085,1.0383983005394264,0.23728211744117614,0.22725410880895705,0.1643084637018542,0.5016614549507832
124,0.06949439229074418,0.32335653469904746,0.018406842665605883,0.01624457363188304,0.04721571199354381,0.04655866149816035
420,0.007714948801448019,0.10807371716373743,0.0032485377707771983,0.005740860965568872,0.012682550128556793,0.004683516269324173
1540,0.0009032168853341953,0.02825024365256031,0.0004510325920331988,0.0005956754623331952,0.003955364222442665,0.00032990430087131983
5892,0.00011014770155957435,0.007135195951774357,5.694822404768999e-05,6.304340627364304e-05,0.0012693734636845353,1.8073424708831e-05
23044,1.367023907769771e-05,0.0017890134332760323,7.15095092741067e-06,7.379077264328755e-06,0.0003748187661380456,2.1610235734215166e-06
91140,1.7053816163063852e-06,0.0004477502671587703,8.962559998424408e-07,9.069567085119378e-07,0.00010287648016403816,3.432479175558001e-06
362500,2.1304912219816946e-07,0.0001119940385473187,1.1216510961806166e-07,1.1304612748504536e-07,2.7017726280378736e-05,3.5117690035946225e-06
1445892,2.662624377168663e-08,2.800537279834857e-05,1.402822802021379e-08,1.4132557991502373e-08,6.927404067971327e-06,3.5167112422129776e-06


==> data/stcont_D1_order3.csv <==
ndof,err_l2,err_Y,err_0,err_T,err_z1,err_J
76,0.06860466196478408,0.22948391627041084,0.06357342885951522,0.04508679684019143,0.048045794901840584,0.0670373258691992
244,0.008320431324917311,0.0922204325835397,0.009461603419624794,0.007173085183914704,0.006917872374846832,0.003041701287546772
868,0.0005293104092540064,0.010093806164387733,0.0003703894803938875,0.0006022100993558683,0.0015618630832444258,5.05972178874714e-05
3268,3.5890527720046715e-05,0.0012687559680416057,2.8896628523163178e-05,3.843806391882926e-05,0.00023522221316474862,2.6831248227665583e-06
12676,2.3042412590337167e-06,0.00015910374677687264,2.082386405168863e-06,2.270469903780747e-06,3.3829674892681235e-05,3.5041835531046672e-06
49924,1.4520886541366233e-07,1.9932148998017278e-05,1.4161785978261703e-07,1.3676166163582656e-07,4.686835566661878e-06,3.5168407226393583e-06
198148,9.102028232647527e-09,2.4948421629831754e-06,9.285639060746558e-09,8.384939200194289e-09,6.242451590806924e-07,3.5170370740189583e-06
789508,5.695646438767806e-10,3.1208454150548664e-07,5.955228133256112e-10,5.190616604869505e-10,8.082730408973473e-08,3.5170399677042496e-06
3151876,3.5701212010018235e-11,3.9025659002617876e-08,3.8548086500267725e-11,3.2415892925607683e-11,1.0292389813322534e-08,3.517038923206428e-06


==> data/stcont_D1_order4.csv <==
ndof,err_l2,err_Y,err_0,err_T,err_z1,err_J
120,0.037622501414522294,0.12359440593431578,0.02553165564727251,0.018621244858911964,0.01022965659875348,0.016139779879404514
404,0.0006899764167457323,0.006844035743423158,0.0005898722227927919,0.00032405229419810383,0.0010295349823441202,1.0993859369534675e-06
1476,3.953461396709348e-05,0.000590571761631562,5.171632699435175e-05,3.518887991146934e-05,0.00015881484360212857,3.3882084142788926e-06
5636,1.2647706193983085e-06,3.9634390384541615e-05,1.9853469839764106e-06,1.6180803252882331e-06,1.5085324220939674e-05,3.5166361413985214e-06
22020,3.9529409067609234e-08,2.544527328235254e-06,6.668819510222138e-08,5.9470766559928445e-08,1.2204025938982776e-06,3.517038903666503e-06


==> data/stcont_D1_order5.csv <==
ndof,err_l2,err_Y,err_0,err_T,err_z1,err_J
174,0.0042907392199185755,0.01669641339729671,0.004383415113124799,0.003206188435560289,0.0026721083132714638,0.0008151927212853849
604,0.00011958107686591182,0.0021816174426554378,0.0002199191342719807,0.00015617763329900112,0.00013714126117470043,4.05819853366296e-05
2244,1.7487496178522775e-06,5.407586028281805e-05,2.2934267043452534e-06,2.1427598284771095e-06,8.24690777799969e-06,3.547651706625743e-06
8644,2.7389848084856237e-08,1.6951982429588697e-06,2.7973465245354218e-08,4.03444683906713e-08,3.7147665631509936e-07,3.5171583778748072e-06
33924,4.2591615334283437e-10,5.334024874921256e-08,3.626764349380839e-10,6.145594362484225e-10,1.4536324000254653e-08,3.517040717326836e-06


==> data/stcont_D2_order1.csv <==
ndof,err_l2,err_Y,err_0,err_T,err_U,err_p,err_z1,err_J
66,0.3743101584045289,1.629439139807747,0.49666268112933976,0.49666268112934003,24.10427982714284,0.02208891040607929,0.5859612406970621,0.07560737473821443
306,0.21853328303602,1.2781038992166227,0.2278030500831675,0.20445874458293434,13.720195997783467,0.02866248286152182,0.6360771374045407,0.031135463004737775
1902,0.06742545066108686,0.6569577323307197,0.11895314986419939,0.05593908889399073,5.063041800455152,0.012952325090044844,0.37427254515140235,0.004810513052440417
13590,0.01891318196137842,0.34278040571358837,0.03810671972242728,0.010401190972307309,1.7124819288876152,0.004383577169333124,0.1299674359705535,0.000765125584306229
103206,0.00495590043107526,0.17467896049404885,0.011886752272306008,0.002464512771088801,0.6491252043648993,0.0015617772132447332,0.05227284606605694,0.00015458096621463616
805446,0.00126468482006139,0.08789051815814529,0.0037552377640363253,0.0007065365520021314,0.27378487756453374,0.0006634451100747187,0.02452146384981904,3.601266887369838e-05


==> data/stcont_D2_order2.csv <==
ndof,err_l2,err_Y,err_0,err_T,err_z1,err_J
258,0.13874596441134854,0.8016697568133958,0.20687555605626726,0.20172503647063028,0.13463017034287073,0.7487799230222656
1518,0.024755244077420867,0.301670102119854,0.036973294407774165,0.03033568169066421,0.09061845865375528,0.05525192036750326
10518,0.0033646200952540326,0.08242299881485693,0.0055923985742069955,0.005239636081527272,0.023095120096045203,0.0037523560840000414
78630,0.0004325980015802934,0.021920958944284617,0.0007076098730527256,0.0006904147486944998,0.0069820640075472186,0.0003387541473891531
608838,5.3796189532674235e-05,0.0055905159754712185,8.055643909457081e-05,8.082188402857188e-05,0.0019264161991087827,9.200626656991062e-05


==> data/stcont_D2_order3.csv <==
ndof,err_l2,err_Y,err_0,err_T,err_z1,err_J
666,0.05135374891977957,0.3301503193448126,0.05178903886151206,0.05589484945535792,0.03364649507248275,0.4449366110620794
4314,0.004853278766914743,0.05009506577736787,0.004693815472373312,0.003558412577815733,0.004893826475388957,0.004967491640787358
31230,0.0002887626825363056,0.005967540515873824,0.00032510942868291823,0.000368531793956932,0.002639839372126552,0.00011174321467422033
238134,1.7758437158745705e-05,0.00075870141282144,2.385724457178863e-05,2.484918993362387e-05,0.00048101378492618863,7.514915571249503e-05


==> data/stmove_D1_order1_theta100.csv <==
ndof,est,err_l2,err_Y,err_0,err_T
16,4.878000406320801,0.3060646186721396,1.6536422625511054,0.1694762393364524,0.08627862083916435
42,3.654041386021835,0.17403930112788624,1.170973118930386,0.06601898501958098,0.0340002856919402
130,2.4360805077684593,0.07034398583919806,0.8476019259824613,0.08798214389622183,0.045699430384518104
450,1.2738754171892543,0.02466360144380895,0.4830868268614858,0.03532331455796494,0.021106813793494536
1666,0.6502144461294097,0.008964429470125717,0.25618912065478894,0.013002925267895333,0.008734493269895588
6402,0.32984231606432207,0.0033262221404223155,0.1321643403395658,0.004630359967378027,0.0033194420442944662
25090,0.16746484619517832,0.0012105108564572664,0.06742719608268968,0.001606293259773013,0.0011845357178529735
99330,0.08561198189030503,0.00043089682811492706,0.034249009293969436,0.0005446960451287423,0.0004057657612189281
395266,0.04444698945142555,0.00015550340560189339,0.017375392711379938,0.00018253456996251215,0.000136620610703175
1576962,0.0237322638243127,6.057219290398662e-05,0.00882404297190001,6.110184448679656e-05,4.600585557731756e-05


==> data/stmove_D1_order1_theta100_.csv <==
ndof,est,err_l2,err_Y,err_0,err_T
16,4.878000406320801,0.30609551915355887,1.6536422625511054,0.1694762393364524,0.08627862083916435
42,3.654041386021835,0.17403204643939169,1.170973118930386,0.06601898501958098,0.0340002856919402
130,2.4360805077684593,0.07034397133050806,0.8476019259824613,0.08798214389622183,0.045699430384518104
450,1.2738754171892543,0.02466360142109947,0.4830868268614858,0.03532331455796494,0.021106813793494536
1666,0.6502144461294097,0.008964429470036037,0.25618912065478894,0.013002925267895333,0.008734493269895588
6402,0.32984231606432207,0.0033262221404216463,0.1321643403395658,0.004630359967378027,0.0033194420442944662
25090,0.16746484619517832,0.001210510856457262,0.06742719608268968,0.001606293259773013,0.0011845357178529735
99330,0.08561198189030503,0.0004308968281149322,0.034249009293969436,0.0005446960451287423,0.0004057657612189281
395266,0.04444698945142555,0.00015550340560189466,0.017375392711379938,0.00018253456996251215,0.000136620610703175
1576962,0.0237322638243127,6.05721929039881e-05,0.00882404297190001,6.110184448679656e-05,4.600585557731756e-05
6299650,0.01323738139712765,2.624787062397742e-05,0.004497779941792779,2.0587240685139416e-05,1.5622261009115722e-05


==> data/stmove_D1_order1_theta50.csv <==
ndof,est,err_l2,err_Y,err_0,err_T
16,4.878000406320801,0.30609551915355887,1.6536422625511054,0.1694762393364524,0.08627862083916435
30,3.86242668466861,0.18264732612868367,1.2168077430051047,0.09135208845664493,0.10916388168566966
68,2.865526240668779,0.10149081148868626,0.9403827992791081,0.08891700902059844,0.07274324698977641
98,2.470935450648467,0.07260433586209017,0.8426209566516726,0.07604979020216801,0.07385555786064851
162,1.8246143720845678,0.051626648551067786,0.6449871331520676,0.07031602344953028,0.029170003013909762
186,1.6725529636735395,0.0369044158115336,0.5747136272149015,0.06281230959561297,0.031484101166526966
314,1.3547047328449129,0.029820065935574416,0.5008945060054572,0.052090039749177613,0.021192148295736804
492,1.0723931617586875,0.022042911559405114,0.41080148671456473,0.04375767412981629,0.01931195744377071
676,0.8839678236978138,0.01476491498194862,0.3304980638040421,0.028668797452730613,0.017456086183015713
922,0.7558533916894873,0.011434042787815905,0.28374445770160006,0.025617342687556815,0.01407503340775216
1374,0.6308694269401204,0.008762054524148914,0.23935950355517827,0.01641555066115571,0.010185810726059561
2038,0.5038959261019029,0.00523509520047219,0.1891632880836945,0.009593381738917085,0.010867262171826845
2724,0.42828852086663216,0.004602838002415067,0.15853725430981966,0.007817105062628688,0.009514199030064372
3618,0.373642375682141,0.003580581762629368,0.14099543841199777,0.008128516508175435,0.005968874978693721
5036,0.3207794576635169,0.0027061212792515534,0.12131583779122049,0.005784365165563455,0.005251942081540172
7526,0.259127500399613,0.0016844789986612788,0.09618425627920592,0.003952618438731051,0.0044661836609902195
9990,0.2226263550401734,0.0015066986049396052,0.0826780933357854,0.0033164704934995665,0.004026356157258896
13046,0.1946702629035085,0.0012207651785698154,0.07306176342660549,0.0026440944329093395,0.003071844136932264
18102,0.16733988782278564,0.0009389548470829105,0.06290684094951685,0.0022825605243477023,0.001957798808836552
22632,0.149993589363897,0.0006973389753825091,0.05597481494537284,0.0019435150487013976,0.0018976896626029186
30342,0.12815607909691165,0.0005589841472803526,0.04740668128190029,0.0015882962011090447,0.0016707177847310472
40702,0.10992112875316001,0.0004617769844079812,0.04065939271002043,0.0010395680095428052,0.001345148229006166
46808,0.10226424006083734,0.0003927391122744917,0.03803272708430984,0.0009061954216230934,0.0013013454838267636
55598,0.09432807986411496,0.0003536522356085455,0.03534713144784439,0.0008403163076826638,0.0010910517140941293
65014,0.08767631935653937,0.0003066434631161181,0.032862797541751115,0.0008213218079737612,0.0008392550804857593
71232,0.0838921259726451,0.00027531909419768876,0.03146580295175565,0.0008047162163957861,0.0007659468530843198
90706,0.07478436459333941,0.0002322932114950391,0.02781674245840818,0.0006986049663639164,0.0006578626745123307
93094,0.07377549777035744,0.00023033227138209394,0.02749194052555471,0.0006843478208610941,0.0006425108832913362
113828,0.06643320488811826,0.0001935584107786385,0.02460226996164054,0.0005837103183545802,0.0005818321725350594
118536,0.06496987048947712,0.000184175644736696,0.024009659094508945,0.0005728579780959448,0.000568801783128351
131864,0.06139591748398462,0.00016503550956263556,0.02259001269561661,0.0005351584177556525,0.0005059894976677622
164492,0.0547529608062338,0.00013835575126755525,0.02016330225837265,0.0003509573151096261,0.0004504523079092717
170730,0.05369096655548131,0.0001285177699018376,0.019835655901352063,0.0003366440339995016,0.0004490734178723934
182794,0.05186164339180145,0.00011874325048253005,0.019228693313198684,0.00031799923466491333,0.00044914897759239664
194394,0.05031166817703901,0.00011480104850033378,0.018719648782100463,0.00030125302785271083,0.0004403721796334534
213282,0.048124380368338396,0.00011162653263684073,0.01796657911523005,0.0002802164621546177,0.0004164060728568873
260110,0.04388122358197525,9.393702993251604e-05,0.01635200219000802,0.00026646790596517326,0.0002923657353772572
275826,0.04264591624323603,8.767049074619117e-05,0.0159049709868588,0.0002622705264390674,0.00027565808036961187
293636,0.04135942362652732,7.963717335438221e-05,0.015399024582134649,0.00024971129776012993,0.0002600960375355857
337678,0.038661075010492506,7.305625664702376e-05,0.014311160981218379,0.0002326181753866029,0.00023214979684901268
369248,0.03695988320192898,6.867853563802578e-05,0.013653478222316119,0.0002223363243322569,0.00021875051167394391
397732,0.0355779440862345,6.370747169369043e-05,0.013133519438030001,0.00021095373048907325,0.00020615851043655255
426080,0.03431176665529767,6.004613993232872e-05,0.012643466536184332,0.00019540134793313794,0.00019923141733176262
469904,0.03259112747559443,5.48528272702444e-05,0.011964514913730255,0.00017910810902778288,0.00018229732686841202
502824,0.03146549468382763,5.111702862475062e-05,0.011533690958963384,0.0001741194225921468,0.00017479982217832808
528376,0.030660006340101714,4.849399982188744e-05,0.011228044783669507,0.00015995583546728092,0.00017026484597993557
573344,0.029398245614231495,4.536026766073858e-05,0.010750166715952279,0.00014524287621880863,0.00016065532530799896
639642,0.027792227511622483,4.123937767046568e-05,0.010179426368416537,0.00012940959504567016,0.00015368878170629732
684674,0.026845914599899413,3.634034854278412e-05,0.009860777850445025,0.00011713729829989555,0.0001529772084559854
722228,0.026136171266123383,3.4885269852810937e-05,0.009622916548771008,0.00011235747981956805,0.00015204798438538163
780870,0.025151026999193894,3.344604310177548e-05,0.009283673183871698,0.00010241033138505155,0.00015160425921840437
835956,0.024342805813182485,3.2845563035057435e-05,0.009007811189649469,8.805552304601238e-05,0.00014640915292624305
870512,0.02387388057758195,3.2271677148109154e-05,0.008844989746897293,8.398397876234404e-05,0.00014236018866258817
934470,0.023081567021601624,3.128998927828181e-05,0.00853922109922251,8.325806857810322e-05,0.0001264799982041827
1029490,0.02202945639231003,2.7960699917520934e-05,0.008132550242468704,8.22591628626387e-05,0.00010112904647778142
1121910,0.02112302542644201,2.4653602220975564e-05,0.007789737450462405,8.132042708168099e-05,9.039284224037443e-05
1219740,0.020277150770898526,2.2836124456825847e-05,0.00745663176733867,7.87915683992735e-05,8.694924941528761e-05
1340778,0.019351875514758258,2.129158169046986e-05,0.007093460495545892,7.493208037699505e-05,8.106621457507475e-05
1413344,0.01884013708761786,2.0335912678134892e-05,0.006899969148019743,7.406416991569153e-05,7.781801229820398e-05
1503196,0.01825423439730101,1.9333917768554736e-05,0.0066762915951774195,7.026122257780208e-05,7.437270155071601e-05
1630146,0.017510336198818744,1.8318225098192517e-05,0.006397714558681238,6.30688748366434e-05,6.992365765103374e-05
1764540,0.016797448797052833,1.6852511085635527e-05,0.006121653778001254,5.70116100761058e-05,6.291870814637286e-05
1867908,0.016298548462309995,1.5766559304559384e-05,0.00592803668790582,5.5228311333237606e-05,6.011250043515313e-05
1991584,0.01577100920688587,1.4866818417028287e-05,0.005732083980378987,5.3919834155009724e-05,5.799400468956526e-05
2120300,0.015276196607276757,1.4150257734809274e-05,0.005553925996700989,5.1882685349965624e-05,5.567008163708482e-05
2262350,0.014780774457639737,1.3484737287403998e-05,0.005370571018026165,4.909208258171514e-05,5.353625759742693e-05
2456696,0.014171754612862212,1.2688830161831904e-05,0.005150862758380673,4.493446536282542e-05,5.1636826597709705e-05
2552012,0.01389656240541292,1.1855315373141067e-05,0.005059973367918044,4.3372507982616364e-05,5.144749714641842e-05
2726838,0.013441543854719682,1.068320463687846e-05,0.004904083445823127,3.872563907165757e-05,5.0975868105685304e-05
2895942,0.013045696336830177,1.0200206678202244e-05,0.004768713974335003,3.701694467454301e-05,5.0887383285920996e-05
3103578,0.012609206850455716,9.851559721807832e-06,0.004616847007421399,3.313274233415012e-05,5.059448275352507e-05
3304436,0.012231539747720455,9.630358991748447e-06,0.0044883269830011925,2.7198989500407267e-05,4.946631291624145e-05
3539698,0.011831518382504999,9.40445502216333e-06,0.004346102821099842,2.481781847576348e-05,4.55136359047815e-05
3785648,0.011455040581371917,9.173846783993836e-06,0.004203091495699766,2.4271005817334006e-05,4.087277177566166e-05
4107596,0.01100882189846765,8.33660713709975e-06,0.004032738335885728,2.4152560476744343e-05,3.362909254953688e-05
4498650,0.010523706993456146,7.2436819393934955e-06,0.003843679287595658,2.4084520187192033e-05,3.130042840605135e-05
4868452,0.010119991156057965,6.854488087545382e-06,0.0036863859555822187,2.450481566452443e-05,2.9943939929785928e-05
5314840,0.009688829084630193,6.381701245052936e-06,0.0035213723500822024,2.3764801057263546e-05,2.8976002351065467e-05


==> data/stmove_D1_order2_theta100.csv <==
ndof,est,err_l2,err_Y,err_0,err_T
42,2.85532620005848,0.05159082046994433,0.38247239639527036,0.039081238310058906,0.02851868441889861
130,1.3525902447445906,0.03053341947228055,0.2705196808254287,0.013782298831916135,0.0056109436172144716
450,0.38164648604676443,0.004076409700456918,0.10770337155594588,0.0017975262497385185,0.0016510665164959609
1666,0.10024231088135718,0.0005608066363453802,0.03233300872011926,0.00015159290949165433,0.00016633009020926583
6402,0.025820205423439078,7.493779280877392e-05,0.008809277903112249,1.5161365503378939e-05,1.737720548210479e-05
25090,0.006559144133296667,9.504667271387852e-06,0.002296039819518767,1.6875225176737097e-06,1.8611408842943818e-06
99330,0.0016534297562407606,1.1822623592649217e-06,0.0005858785935207325,1.9761004257139183e-07,2.0827947392914422e-07
395266,0.0004151058705867403,1.4731408368766383e-07,0.0001479604806223564,2.366969279869463e-08,2.4265195927533667e-08
1576962,0.0001039978632137391,1.8416063778245896e-08,3.717685093113307e-05,2.8685657571056395e-09,2.9057879510130753e-09
6299650,2.6027324459332255e-05,2.304637595126259e-09,9.317577782044183e-06,3.51949528831436e-10,3.5420498093925783e-10


==> data/stmove_D1_order2_theta50.csv <==
ndof,est,err_l2,err_Y,err_0,err_T
42,2.85532620005848,0.05159082046994433,0.38247239639527036,0.039081238310058906,0.02851868441889861
94,1.4225723749703123,0.02445324731047202,0.2766816631023062,0.0223312755397449,0.014292406784611602
198,0.7112378663982247,0.01271238501298678,0.192234240939626,0.0125128392301983,0.017589446980933315
352,0.3942966514309271,0.005878786850697984,0.11564818218111181,0.008205487890880592,0.0056854072001079285
436,0.3098714916797197,0.004291251311478936,0.09328023671707077,0.00277175171949867,0.005691616172106475
556,0.2309567450255481,0.0023337106868210554,0.06423630029104421,0.002807837332771233,0.0020589092908664948
704,0.1787860951227186,0.0017636724374894698,0.05442835687398709,0.0019699035190290036,0.0014424265301529874
828,0.15035249444991977,0.0014683608708323875,0.047171123731878414,0.0018866821303892712,0.001445304115911105
1158,0.11114788940811192,0.0010222762559018023,0.03621936274775639,0.0006384511381144338,0.0014087838088277741
1756,0.07346518475268497,0.0004663680356966066,0.021242193142191043,0.0005940357876391129,0.0003243922525036604
2192,0.05845682587557616,0.00033805200096144634,0.017428033099203558,0.0002893367519775051,0.0003042181458716829
2864,0.04362595330073219,0.0002201992166027767,0.01313169363798601,0.0002597542320542347,0.0002066571969564685
3408,0.03697636967124758,0.0001784084260600657,0.011539338331844975,0.00020890585187874694,0.00021770000978659038
4870,0.02590632095854642,0.00012589854604442,0.008354001375295133,0.00019614407375152302,0.0002152739231565238
6246,0.020035032087402264,7.849567111745078e-05,0.006268765752210941,0.00010432750542794382,8.710278826643546e-05
7810,0.015790846434708516,5.111393222800088e-05,0.004887657525005766,4.1804602318792364e-05,7.114363706109866e-05
9922,0.012353066534534876,3.700437106735766e-05,0.0038265076121129006,3.4789960314336306e-05,3.386069865157798e-05
12218,0.01014894822641352,2.8891191084159622e-05,0.0032328971624883372,3.9010426702728816e-05,3.4069863567053175e-05
16706,0.007543072203516066,1.8999843564410167e-05,0.0024324846147441292,3.2510075066655446e-05,2.9190505926686087e-05
21072,0.005930333660376525,1.3411375821931939e-05,0.0018968112728007433,2.091424951794198e-05,2.6352077007751292e-05
26556,0.004635134472030221,9.03702573607001e-06,0.0014584400951755873,1.3873911098192025e-05,9.293144316658612e-06
32046,0.0037954248537106126,6.328110883218634e-06,0.0011671968076241482,7.289487461377073e-06,6.278414766365395e-06
39818,0.003067146275575971,4.8407649291119265e-06,0.0009607243415870773,7.367028266060851e-06,4.958587939112122e-06
50508,0.0024606238575045976,3.3820540650473478e-06,0.000784029783397648,5.207591393209628e-06,4.6703676155428636e-06
67764,0.0018473059063539685,2.3844450681360106e-06,0.0006030222602558294,4.054053734883144e-06,3.810505963589603e-06
85288,0.001451347293942035,1.64338900935611e-06,0.0004677120143989844,2.7252578978795455e-06,3.451734589341583e-06
105806,0.0011550620805861633,1.1813463244763446e-06,0.00036564730829828683,1.1753219607856316e-06,1.051693284106799e-06
130260,0.0009342561100187614,8.126703046590658e-07,0.0002900832256469221,1.0696106725889298e-06,7.354951167537991e-07
163008,0.000751877453858855,6.060327397470595e-07,0.00023748722325636455,8.840370267556008e-07,7.241880141315198e-07
202624,0.0006129092406994574,4.4370519487899635e-07,0.0001963249727935954,7.183022551317432e-07,6.738394299086582e-07
267014,0.00046799846367297747,3.146587442336174e-07,0.00015292226272676322,6.142287505891076e-07,5.175674616989721e-07
334944,0.00036842410831727833,2.1600890032414029e-07,0.0001194929076040687,3.890648824214274e-07,4.4414928066337444e-07
414726,0.00029418445284226153,1.5458312400710065e-07,9.347565191093669e-05,1.557605648794139e-07,1.5758337275616586e-07
510772,0.0002379212439047065,1.142082027304648e-07,7.418564552903639e-05,1.474006271513142e-07,9.314195064355223e-08
635002,0.00019271128861173724,8.382863488548063e-08,6.0699623053275804e-05,9.837044755746447e-08,9.00984815994907e-08
784688,0.0001578918795669334,6.16900921123668e-08,5.040865468248769e-05,9.46789090697048e-08,9.05140045137742e-08
1026678,0.00012180974488711641,4.3111128695042516e-08,3.9684455642603964e-05,9.835161795314346e-08,7.94413677395013e-08
1288722,9.580298212736433e-05,2.9935617565301264e-08,3.1134285715162816e-05,6.984349316888336e-08,5.6099916100752695e-08
1580474,7.721695076392705e-05,2.189377930532769e-08,2.4564593763221574e-05,2.6327265818258053e-08,1.2267697476354368e-08
1913582,6.342460250903394e-05,1.7364913249264236e-08,1.98724220783659e-05,2.625386851190189e-08,1.1125175012953117e-08
2355116,5.183454789663819e-05,1.2511934180164641e-08,1.6168381763685167e-05,1.2774872004620221e-08,1.0936287540622881e-08
2891058,4.2584827460934635e-05,9.361730371543248e-09,1.3509220849459853e-05,1.261480949212853e-08,1.0326504740820109e-08
3710798,3.367731842203486e-05,6.343034825233534e-09,1.0883745389516637e-05,1.2836906817600906e-08,8.017479761531088e-09
4720062,2.6256531735478305e-05,4.62564980997663e-09,8.566741367471954e-06,1.0820356794865903e-08,9.427088762987468e-09
5793806,2.1154985572330946e-05,3.3236724365520673e-09,6.787516049601513e-06,5.296496679115941e-09,4.59237077809816e-09


==> data/stmove_D1_order3_theta100.csv <==
ndof,est,err_l2,err_Y,err_0,err_T
80,0.8504014031387712,0.007042412349650525,0.11837282114186447,0.0016670884670696422,0.004351171762583961
266,0.30324823216943686,0.0033746161787603867,0.05054624825506194,0.0024324595023927117,0.0011468689499679705
962,0.03794206737285826,0.000315601837423014,0.009269170825299504,0.00011247471990001335,8.744729527296766e-05
3650,0.004999428407557829,2.5110474062695222e-05,0.001290401498439135,6.074304046535312e-06,5.220199906514843e-06
14210,0.0006389843685653397,1.8228506146999558e-06,0.000170419117776558,3.44713952625412e-07,3.082353073833264e-07
56066,8.058278788150508e-05,1.226971195266754e-07,2.1953486474923368e-05,2.015412496578085e-08,1.8459980736457638e-08
222722,1.0111603377680673e-05,7.947381401799714e-09,2.788516375820774e-06,1.2017060893179498e-09,1.1211437205918837e-09
887810,1.2661912259153594e-06,5.059049242160585e-10,3.5143350815032276e-07,7.259605905464892e-11,6.87945949775473e-11
3545090,1.5840886281057292e-07,3.218462003006992e-11,4.411082195392131e-08,1.4107834288464347e-11,4.761825456346797e-12
14168066,1.994578147688451e-08,1.0718561480510267e-11,5.52916837087293e-09,3.3796480235726906e-11,1.4766826390819204e-11


==> data/stmove_D1_order3_theta50.csv <==
ndof,est,err_l2,err_Y,err_0,err_T
80,0.8504014031387712,0.007042412349650525,0.11837282114186447,0.0016670884670696422,0.004351171762583961
194,0.3220395354342095,0.0029028533827186835,0.05495013723079884,0.002645124168958303,0.002705361969247746
500,0.08397255425983743,0.0011393177770880703,0.023318628420073616,0.0020781591451724743,0.0016790691946575612
770,0.042003758806706475,0.0005206268830609271,0.012866192981616469,0.000845243983752796,0.0006074326746285742
1124,0.02202470673826276,0.0001985264668210358,0.005703048511415564,0.00017014166593158205,0.00032440286005707287
1448,0.015238780574890235,0.00012765923782931277,0.00395523616070823,0.00014870228187810383,0.00018928202224979178
1736,0.011427444993291428,7.160071265328052e-05,0.0030174620821466773,0.00014719523306231386,0.00014635668983142461
2690,0.005906797632898063,4.1620944782959316e-05,0.0018396320128667683,3.0331614231662726e-05,9.778293248331773e-05
3416,0.003944779837660682,2.302901748480425e-05,0.0010795854802400093,1.5178765997644735e-05,3.214806952152374e-05
4268,0.0030245697972618737,1.6665836720366872e-05,0.0008251472911829264,1.5330256277050468e-05,1.8253149708706718e-05
5168,0.002255356066834259,1.1154953912549967e-05,0.0006495222873203967,1.2221663122865909e-05,1.4805883675710627e-05
6260,0.001737926996466599,8.677263388449406e-06,0.0005034349345904992,1.0593089459257527e-05,1.1549295104976335e-05
7610,0.0012752150052140444,5.383353916292624e-06,0.0003550807009074445,9.878151123725387e-06,1.1630548430297936e-05
8696,0.0010109004539764353,4.705020626505209e-06,0.0003114225199826209,9.85788203742451e-06,1.1642824817757861e-05
11042,0.0006843164238698218,3.130411630797721e-06,0.00022284375720348713,5.329933351399227e-06,5.153585017992663e-06
12854,0.0005452536489711435,2.0004648871483116e-06,0.00016486422437193133,4.848514186726878e-06,2.4574573675814587e-06
15326,0.0004305361677739154,1.456887519346495e-06,0.00012972100775266392,8.445316838848252e-07,2.0935191217092187e-06
18536,0.00033044034864964343,9.907530415761176e-07,9.67693397602071e-05,8.424073026745158e-07,1.1385725677678556e-06
22778,0.0002478251622680314,7.358541408747919e-07,7.450281381504378e-05,7.67620830895863e-07,8.994857545910678e-07
27554,0.00018817285004940076,5.68553227826725e-07,5.749018588080298e-05,6.881444691447882e-07,8.479908484827748e-07
33524,0.00013600139185566075,3.7711308028221896e-07,4.296782352970547e-05,7.3230812183142e-07,7.37578443482815e-07
39308,0.00010371040928316188,2.704517270388222e-07,3.33931748043865e-05,5.041473428664865e-07,6.966032666751525e-07
46250,8.031098308190438e-05,1.8023416634008798e-07,2.467872010172207e-05,3.007058818161542e-07,3.544292683817822e-07
54320,6.424752131053678e-05,1.3194034007546372e-07,1.9289042101547476e-05,2.3134885529439712e-07,1.3788882600271583e-07
65570,4.910251149061345e-05,8.7686413789343e-08,1.441354617436867e-05,5.1517139333826476e-08,1.1444050782122404e-07
78338,3.8102424440485175e-05,6.762836782319377e-08,1.1421409255260731e-05,5.1517116993002785e-08,9.961160126041967e-08
95150,2.8935397766391578e-05,5.300908945362629e-08,8.86815672218287e-06,5.790396261321617e-08,5.8314464859893856e-08
114026,2.224495075840102e-05,4.175050904696975e-08,7.0280455425361385e-06,4.521220784402629e-08,5.202493743432266e-08
136316,1.6545441555805373e-05,2.8458828473307524e-08,5.339715210224201e-06,4.7190643306499856e-08,4.6814206919944284e-08
160862,1.2469267413887533e-05,1.8890103929976235e-08,3.991370660432299e-06,1.885282224426874e-08,3.8262195510378863e-08
186668,9.931598297805715e-06,1.3134190472738542e-08,3.0585291470403984e-06,1.7776812522886492e-08,2.5366925803426626e-08
224270,7.652880365223493e-06,9.144014343490252e-09,2.2891456488993743e-06,1.215345560031987e-08,1.23996777962794e-08
268070,5.919049979116663e-06,6.606923644095531e-09,1.7575125019153026e-06,3.6600738750051845e-09,6.004211640038337e-09
319214,4.623036432748495e-06,5.124512063852987e-09,1.4015521340677182e-06,3.660082765971149e-09,4.285511416750002e-09
384122,3.570489837176085e-06,4.110438278397898e-09,1.1134288304301928e-06,3.665717738870537e-09,4.28797059670993e-09
458858,2.7572735338846428e-06,3.2787411937019735e-09,8.834269729370779e-07,3.4532392496045065e-09,3.710297661615058e-09
549938,2.0489560251369096e-06,2.19937000411885e-09,6.693001961447293e-07,3.3564584701365665e-09,3.4085402929934063e-09
648566,1.5391401176010658e-06,1.3579637653295434e-09,4.942388257897574e-07,1.2407512024783366e-09,2.529896319617664e-09
750092,1.228403607808145e-06,9.462682835809233e-10,3.7980870233212873e-07,1.1119949251349166e-09,1.4136161803306587e-09
897590,9.512161124727331e-07,6.786240698329671e-10,2.8574337031289716e-07,7.731177024634748e-10,7.467952164526391e-10
1071260,7.387529116891646e-07,5.104545823539958e-10,2.2082108914268267e-07,2.0871884759698816e-10,4.63021659919836e-10
1270262,5.817719831285675e-07,3.9032063523390035e-10,1.7743693296911903e-07,2.087157082672325e-10,3.569041479983943e-10
1538180,4.4511171238634857e-07,3.095934930653658e-10,1.396930843971029e-07,2.0872340494131148e-10,2.8342284254051715e-10
1834472,3.4538285340328214e-07,2.48578843011779e-10,1.1146805581492691e-07,2.66989341237246e-10,2.493367218130337e-10
2199254,2.56657234753892e-07,1.7017129743722667e-10,8.414893598521448e-08,2.11721888600511e-10,2.0046541656519346e-10
2585558,1.934109443142445e-07,1.0293751583876593e-10,6.239736285144534e-08,9.477796875097671e-11,1.7914977469298303e-10
2983406,1.5446248605928565e-07,7.353656601192853e-11,4.796950112134542e-08,8.646480288678827e-11,1.0441201722822514e-10
3566516,1.1987997067909782e-07,5.51136394278548e-11,3.6229426473313365e-08,6.842470678728653e-11,6.051804480090783e-11
4253942,9.324456615350892e-08,4.150819342469901e-11,2.797764873381179e-08,2.225202620003689e-11,3.12957804549971e-11
5043242,7.343740905795639e-08,3.334828702042219e-11,2.2472938961621618e-08,2.4200092639991248e-11,3.1453111426810886e-11


==> data/stmove_D2_order1_theta100.csv <==
ndof,est,err_l2,err_Y,err_0,err_T
36,9.104609259105432,0.3818798752863847,2.220236938266648,0.49666268112933976,0.49666268112933926
135,6.686230571478672,0.16622663960818074,1.3652599514125994,0.13727370134852016,0.08657656012859151
675,4.159722730482976,0.0978768275533328,1.1325939110252459,0.07181954984499425,0.08531660548965353
4131,2.157402995873,0.032116950144329824,0.6170386397204363,0.02158638228845842,0.028376741640231726
28611,1.0834168287540686,0.009184554358601124,0.3209005162551686,0.0096046362243473,0.009889272705094503
212355,0.5417326306262354,0.00270390291757735,0.16519326689467131,0.003381763832911174,0.0032858449391920154


==> data/stmove_D2_order1_theta50.csv <==
ndof,est,err_l2,err_Y,err_0,err_T
36,9.104609259105432,0.3818798752863847,2.220236938266648,0.49666268112933976,0.49666268112933926
129,6.713162291143155,0.16676114219420374,1.3642579934584398,0.13677418780257566,0.08389285506670698
468,4.605411935315708,0.10946996774927584,1.1891969014486068,0.0747822103852164,0.10838617963338326
522,4.345090138990755,0.10280906078180851,1.1572724732279291,0.07445173886754476,0.08399943187287554
1416,2.9769017435755587,0.05950760178092486,0.8314751214190368,0.06669158980067962,0.06294305828803419
2022,2.6229676643637725,0.044920630747588564,0.7396602464155683,0.027161203957972672,0.062382982565954356
3108,2.267430375446941,0.03712393442034441,0.662938174293367,0.029316495267393418,0.03621676222347449
5388,1.870890983401387,0.02880411160874855,0.5621220725470464,0.022717360769517646,0.028041537657527697
7677,1.6347288419977843,0.021823173391079236,0.4761047708659883,0.020228655863241206,0.02669633869676523
11766,1.3948122086385888,0.016424001923378593,0.4207673658685791,0.019676953625903177,0.021540183469400783
17652,1.2142445530022277,0.012733020927546893,0.37058959813810255,0.018280094871116197,0.016951658363386187
26358,1.0619872972202682,0.010313659401025441,0.3257282187236914,0.01476869122905476,0.013607488880093202
40014,0.923240380702062,0.008026015142754039,0.2833544569631058,0.01200158112998925,0.011521971493022531
60168,0.8035025925459656,0.00624847757308766,0.24727481744512672,0.009316230123317063,0.009336354415307115
85926,0.7104461302743981,0.005024514597189135,0.22141437718410498,0.008091883837026288,0.008063338949887786
127299,0.6200285101518751,0.0038557262589080975,0.19354269197431095,0.007099914533463385,0.006382231013765612
186180,0.545678451401117,0.0029888511715510883,0.17060312643728492,0.006036491150310202,0.0048998309024726235
283866,0.4740934298373913,0.0023368354680539534,0.14861898181998442,0.0044492877472821065,0.0037136149212911194


==> data/stmove_D2_order2_theta100.csv <==
ndof,est,err_l2,err_Y,err_0,err_T
135,6.147871842257821,0.18135413877945902,1.4700872739644297,0.21253246374559975,0.22366478232372586
675,2.3649066398002287,0.040941285330242924,0.6306199336384032,0.03946461692198834,0.03484463880501589
4131,0.6832993385591848,0.008135898554615436,0.21663342328477872,0.009883060885953006,0.007590847550315036
28611,0.20102054797174743,0.0011750641717003505,0.06190746156926414,0.0011464273101963215,0.0009945001589750024
212355,0.05367773197258973,0.00015780435189035436,0.016357816174182853,0.00013618385006724376,0.00012970918727556397


==> data/stmove_D2_order2_theta50.csv <==
ndof,est,err_l2,err_Y,err_0,err_T
135,6.147871842257821,0.18135413877945902,1.4700872739644297,0.21253246374559975,0.22366478232372586
645,2.3935158700338564,0.04117613227982217,0.6300298050631506,0.039477605865794546,0.03437982314199351
2229,0.8951255088355756,0.017045164660372678,0.32825257266215124,0.030407657595266254,0.0259346170074998
6273,0.5129118007483361,0.006697215567978679,0.17642667376914317,0.008848220006093066,0.007847955045598447
7881,0.4091833319793952,0.004308714826438119,0.1331507021932112,0.007443710735894208,0.007802522326119288
8175,0.3960091948039403,0.004225617395056183,0.13240853659616544,0.007077487123225298,0.007802521965724971
15096,0.2890390835183223,0.0029618444919157784,0.1015662440696841,0.006631677126164488,0.004740330326816221
22173,0.2209050857826291,0.0016636579524729406,0.070869407402444,0.002476857978528775,0.00252809005558012
34260,0.16163505187021157,0.0010239996526681407,0.052664981171007604,0.0013140291957318207,0.001266756450171295
52491,0.12757002108153664,0.0007549071167174172,0.04247915641981446,0.0011311132593862653,0.0011683680785538493
73737,0.10264251414697824,0.0005962135908625754,0.0340053442869659,0.001034455500404553,0.0010899891098339225
105639,0.07944890353944198,0.00040251251677351764,0.025510313338552994,0.0008356491934135162,0.0008625745761301923
142728,0.06404521835168978,0.0002594075207269845,0.020496204981313833,0.0003508090621009417,0.0007733537131172861
192366,0.05254102382734973,0.0001890707430718572,0.01711160072052526,0.00029302440781174305,0.00030170036475854353
245082,0.04487992120913042,0.00014982375161917642,0.014449080490213675,0.00017774765673296837,0.0001730162035086142


==> data/stmove_D2_order3_theta100.csv <==
ndof,est,err_l2,err_Y,err_0,err_T
336,2.1498029046919256,0.06773195718933177,0.7037693588521103,0.08186334640904219,0.0762706232971006
1911,0.4112030837719043,0.009901918004526713,0.1545103811405127,0.005860316941161915,0.005295478717867989
12675,0.0776024567798861,0.0009419907410323195,0.02915763566928336,0.0006217173124698041,0.0006133936604365999
91875,0.011834479592175418,8.40475680644421e-05,0.004425534215469989,4.0332378361249496e-05,4.4210990348432946e-05
698691,0.0015742264884887071,6.701425769058039e-06,0.0005926411010321444,2.4552464407546027e-06,2.7281949738661173e-06


==> data/stmove_D2_order3_theta50.csv <==
ndof,est,err_l2,err_Y,err_0,err_T
336,2.1498029046919256,0.06773195718933177,0.7037693588521103,0.08186334640904219,0.0762706232971006
1743,0.45253803944825866,0.010184276269415078,0.15989341872565338,0.00827758578566778,0.007128770933504735
6219,0.13617916289880336,0.0017298987079349504,0.046291227159531656,0.0012208798900752477,0.0024244019710823288
7704,0.11324251891628716,0.0013682788206185814,0.03938446617249526,0.0012238180618975403,0.0007847505819935426
14829,0.06817740963388523,0.0007230362432893803,0.024157595971105172,0.0009737720142811447,0.0006186641814878287
21120,0.04817683523431979,0.0005013564282480101,0.01657104206576156,0.0008617320483781571,0.0005345988484079723
28026,0.03295177277317708,0.0003389795818092881,0.011847757136015952,0.0005513958802248167,0.0005344179028771062
34014,0.028024801530216917,0.0002717869887305888,0.01052937547114542,0.0002152639929737919,0.00040638596274034376
54705,0.018378328378407707,0.00014815534491971952,0.006882196633537899,0.00016300153861663314,0.0002309523917670205
62034,0.01526276512910603,0.00012561138503453735,0.00583020162823879,0.00015899284457101523,0.00023098445105436708
80943,0.011882244888592082,9.942361674925007e-05,0.0047602663964667075,0.00012674108249544338,6.616956601794635e-05
108216,0.009282734562607121,7.211888353891131e-05,0.0036204119267408763,8.021213097873714e-05,6.585499361741996e-05
138129,0.007103003019682942,4.504274002986415e-05,0.002661134612245571,6.295928519884354e-05,5.843992595044805e-05
164442,0.0060499410389100155,4.0374353651704496e-05,0.0023624263529662807,5.856945786596707e-05,5.843972194826051e-05
224508,0.004561486135150649,2.8552245790159364e-05,0.001792750173126715,3.554007402385462e-05,4.9762025828573935e-05


==> data/stred_off_D1_order3_nx64_n17.csv <==
N,maxtrain
0,11.822345067783337
1,3.976181264316772
2,1.2015541777603436
3,0.8033712740483836
4,0.20833094637831145
5,0.16530600885770494
6,0.07788949096560982
7,0.060328586189797806
8,0.03818201039439015
9,0.0371433527926429
10,0.024251372784508
11,0.01856719941283612
12,0.01510404028027445
13,0.00802363290424622
14,0.005587938968657338
15,0.003531804119610038
16,0.0023522602539268913
17,0.002066264887440728
18,0.0019582565183243034
19,0.0017521332471314446
20,0.001171583136151174
21,0.0007218946859501452


==> data/stred_on_D1_order3_nx64_n17.csv <==
A,est_A,err_A,b,est_b,err_b
0.5,6.246885262443461e-05,6.247499447273246e-05,0.0,0.00010098666347358445,6.221628640608859e-05
0.53125,0.000320899008047995,6.488884777276163e-05,0.03125,9.562086168242399e-05,5.9169131881726685e-05
0.5625,0.0004124609376529313,6.725031236442726e-05,0.0625,9.557968599748085e-05,5.616693405952077e-05
0.59375,0.00037535361439902784,6.955839061453928e-05,0.09375,9.666087283095256e-05,5.32087562482984e-05
0.625,0.00027252505532696607,7.180417953867615e-05,0.125,9.671305001544195e-05,5.0319030475819e-05
0.65625,0.000150513801940207,7.40090979292355e-05,0.15625,9.501840380200563e-05,4.7512342535590355e-05
0.6875,7.616568751910943e-05,7.616829956872247e-05,0.1875,9.163698030686092e-05,4.47795538581378e-05
0.71875,0.00013885871389630888,7.828701949603344e-05,0.21875,8.702180156417451e-05,4.216134453389453e-05
0.75,0.00022031902141682268,8.037005075791018e-05,0.25,8.181353604023784e-05,3.966177444145144e-05
0.78125,0.000281089387508414,8.242096140853984e-05,0.28125,7.671652677422845e-05,3.73187912960646e-05
0.8125,0.0003176808802333275,8.444175531211041e-05,0.3125,7.23935156655577e-05,3.5144710105882184e-05
0.84375,0.000331939716998669,8.643454483524511e-05,0.34375,6.934333773531147e-05,3.319374051667682e-05
0.875,0.0003274356951515132,8.839945555692801e-05,0.375,6.779351698468601e-05,3.150058953962124e-05
0.90625,0.000308330397082758,9.034208192682155e-05,0.40625,6.764767443969364e-05,3.01068955084121e-05
0.9375,0.0002788203094048331,9.225874861929643e-05,0.4375,6.855581037767622e-05,2.9046487643802013e-05
0.96875,0.00024286235623030688,9.415813482053744e-05,0.46875,7.006423947221136e-05,2.8380324584969412e-05
1.0,0.0002041245974952057,9.603919424481044e-05,0.5,7.176102191696138e-05,2.811267461717658e-05
1.03125,0.0001661976736649691,9.790356387060703e-05,0.53125,7.33736808653211e-05,2.8276986250404337e-05
1.0625,0.00013316504718294711,9.975488623362007e-05,0.5625,7.481026431820512e-05,2.884421432724796e-05
1.09375,0.00011037685904423522,0.00010159387460837284,0.59375,7.617072496315919e-05,2.980709037786864e-05
1.125,0.00010342173657786676,0.00010342352285144931,0.625,7.772628512894165e-05,3.1112025939679166e-05
1.15625,0.0001127958020557151,0.00010524512825269624,0.65625,7.987787437807597e-05,3.2732448432678236e-05
1.1875,0.00013244854859488096,0.00010706467622658993,0.6875,8.307664513034513e-05,3.462860584225382e-05
1.21875,0.00015584835485228245,0.00010888161733824154,0.71875,8.771778862994246e-05,3.674470446868967e-05
1.25,0.0001786976277075547,0.00011070185677716084,0.75,9.404487264497571e-05,3.90482761146035e-05
1.28125,0.00019817381839069302,0.00011252839169471679,0.78125,0.0001021051051676398,4.1514624388885765e-05
1.3125,0.00021205868410466966,0.00011436514531437286,0.8125,0.00011177789205582347,4.410647056139114e-05
1.34375,0.00021834989948488076,0.00011621627981915197,0.84375,0.0001228538341930025,4.681116720799342e-05
1.375,0.00021520040524797493,0.00011808605304676618,0.875,0.00013514064774194906,4.9608828040769954e-05
1.40625,0.0002011629828520022,0.00011998081877755968,0.90625,0.00014856959588441782,5.248161048587421e-05
1.4375,0.00017608991641468092,0.00012190663924535833,0.9375,0.00016330202064294521,5.542244874580591e-05
1.46875,0.00014435856126420162,0.00012386883489285362,0.96875,0.00017983328823554273,5.84166875659714e-05
1.5,0.00012587383339859756,0.00012587428498821995,1.0,0.00019908608065983535,6.14546723131129e-05

